Asymptotic connectivity for the network of RNA secondary structures

Given an RNA sequence a, consider the network G = (V;E), where the set V of nodes consists of all secondary structures of a, and whose edge set E consists of all edges connecting two secondary structures whose base pair distance is 1. Define the network connectivity, or expected network degree, as the average number of edges incident to vertices of G. Using algebraic combinatorial methods, we prove that the asymptotic connectivity of length n homopolymer sequences is 0:473418 ? n. This raises the question of what other network properties are characteristic of the network of RNA secondary structures. Programs in Python, C and Mathematica are available at the web site http://bioinformatics.bc.edu/clotelab/ RNAexpNumNbors.

==> FIGURES/FlajoletT2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{FIGURES/FlajoletT2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
	\reset@font\fontsize{#1}{#2pt}%
	\fontfamily{#3}\fontseries{#4}\fontshape{#5}%
	\selectfont}%
\fi\endgroup%
\begin{picture}(6344,5137)(1629,-5033)
\put(5626,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Huge{$\varepsilon$}}%
}}}}
\put(7126,-2161){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Huge{$\phi$}}%
}}}}
\put(6676,-4111){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Large{Dominant singularity}}%
}}}}
\put(1771,-4944){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Large{External singularities}}%
}}}}
\put(5401,-2761){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Large{1}}%
}}}}
\put(4501,-1786){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Large{$i$}}%
}}}}
\end{picture}%


==> FIGURES/FlajoletTriangle.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{FIGURES/FlajoletTriangle.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
	\reset@font\fontsize{#1}{#2pt}%
	\fontfamily{#3}\fontseries{#4}\fontshape{#5}%
	\selectfont}%
\fi\endgroup%
\begin{picture}(6344,5137)(1629,-5033)
\put(5626,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Huge{$\varepsilon$}}%
}}}}
\put(7126,-2161){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Huge{$\phi$}}%
}}}}
\put(6676,-4111){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Large{Dominant singularity}}%
}}}}
\put(5401,-2761){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Large{$\rho$}}%
}}}}
\put(4501,-1786){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Large{$i\rho$}}%
}}}}
\put(1771,-4944){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\Large{External singularities}}%
}}}}
\end{picture}%

